Understanding the Curse of Unrolling

Algorithm unrolling is ubiquitous in machine learning, particularly in hyperparameter optimization and meta-learning, where Jacobians of solution mappings are computed by differentiating through iterative algorithms. Although unrolling is known to yield asymptotically correct Jacobians under suitable conditions, recent work has shown that the derivative iterates may initially diverge from the true Jacobian, a phenomenon known as the curse of unrolling. In this work, we provide a non-asymptotic analysis that explains the origin of this behavior and identifies the algorithmic factors that govern it. We show that truncating early iterations of the derivative computation mitigates the curse while simultaneously reducing memory requirements. Finally, we demonstrate that warm-starting in bilevel optimization naturally induces an implicit form of truncation, providing a practical remedy. Our theoretical findings are supported by numerical experiments on representative examples.

==> figures/dim=10/rates.txt <==
0.9956714731902099 0.9743617665869909
266

==> figures/dim=2/rates.txt <==
0.9553027701960449 0.7635258408645706
26

==> figures/dim=20/rates.txt <==
0.9989761670210358 0.9938758126148717
1000

==> figures/dim=30/rates.txt <==
0.9997512675491943 0.9985087180859116
1000

==> figures/dim=40/rates.txt <==
0.9999536785987029 0.9997221102206006
1000

==> figures/dim=5/rates.txt <==
0.9864685965655078 0.9219788362063761
86
